Features for Ground Texture Based Localization -- A Survey

Ground texture based vehicle localization using feature-based methods is a promising approach to achieve infrastructure-free high-accuracy localization. In this paper, we provide the first extensive evaluation of available feature extraction methods for this task, using separately taken image pairs as well as synthetic transformations. We identify AKAZE, SURF and CenSurE as best performing keypoint detectors, and find pairings of CenSurE with the ORB, BRIEF and LATCH feature descriptors to achieve greatest success rates for incremental localization, while SIFT stands out when considering severe synthetic transformations as they might occur during absolute localization.

==> csv/keypoint_detector_results.csv <==
Detector,keypointSelector,LessThanHundret,AdjustedRepeatability,Repeatability,MeanNOFoverlappingKeypoints,DetectionTime,Coverage,ResponseRatio
AKAZE,NMS,0.05,0.83,0.84,1.00,0.40,291,2.05
SIFT,NMS,0.00,0.55,0.83,1.50,3.27,310,1.39
SURF,NMS,0.01,0.78,0.83,1.06,0.48,302,2.80
CenSurE,NMS,0.00,0.79,0.79,1.00,0.08,307,1.58
MSD,NMS,0.00,0.76,0.79,1.04,5.38,250,1.00
HarrisLaplace,NMS,0.08,0.65,0.77,1.18,0.62,253,1.53
MSER,SSC,0.00,0.63,0.72,1.15,3.91,327, NaN
BRISK,NMS,0.01,0.51,0.74,1.44,1.08,244,1.61
GFTT,NMS,0.04,0.72,0.73,1.00,0.06,276, NaN
AGAST,NMS,0.00,0.33,0.68,2.08,0.14,222,1.92
FAST,NMS,0.01,0.67,0.67,1.01,0.04,276,1.95

